Feasible climate policies in a democracy with a climate-denying party

Climate policy has become increasingly politicized in many countries including the US, with some political parties unwilling to pursue strong measures. Therefore, to be successful in mitigation, climate policies must be politically feasible. Currently, climate mitigation pathways are explored in so-called Integrated Assessment Models (IAMs) which evaluate climate policies from an economic perspective, typically focusing on cost-effectiveness and overlooking transition costs. However, the economy is intertwined with the political system, in which policymakers impose economic policies, but are (in democracies) dependent on public opinion, which in turn can be influenced by economic performance. In cases where some parties are much less ambitious in climate mitigation than others, climate policy can be abruptly disrupted, influencing voting behaviour. In this study, we analyze the political feasibility of a set of green policies in case some parties are strongly unwilling to protect the climate. We show that this simple additional social layer of complexity largely affects the outcome of the abatement measures. In particular, we conclude that a (high) pure carbon tax is particularly vulnerable to abrupt interruptions and its economic side effects discourage votes for green parties. Nevertheless, a strategically selected combination of policies can reduce political uncertainty, resulting in a more feasible and effective mitigation measure.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

